Generating realistic synthetic meteoroid orbits

Context. Generating a synthetic dataset of meteoroid orbits is a crucial step in analysing the probabilities of random grouping of meteoroid orbits in automated meteor shower surveys. Recent works have shown the importance of choosing a low similarity threshold value of meteoroid orbits, some pointing out that the recent meteor shower surveys produced false positives due to similarity thresholds which were too high. On the other hand, the methods of synthetic meteoroid orbit generation introduce additional biases into the data, thus making the final decision on an appropriate threshold value uncertain. Aims. As a part of the ongoing effort to determine the nature of meteor showers and improve automated methods, it was decided to tackle the problem of synthetic meteoroid orbit generation, the main goal being to reproduce the underlying structure and the statistics of the observed data in the synthetic orbits. Methods. A new method of generating synthetic meteoroid orbits using the Kernel Density Estimation method is presented. Several types of approaches are recommended, depending on whether one strives to preserve the data structure, the data statistics or to have a compromise between the two. Results. The improvements over the existing methods of synthetic orbit generation are demonstrated. The comparison between the previous and newly developed methods are given, as well as the visualization tools one can use to estimate the influence of different input parameters on the final data.

==> Highlights.txt <==
- A method for generating synthetic sporadic meteoroid orbits is proposed.
- The method uses Kernel Density Estimation to model the sporadic background.
- The model is built using an existing meteoroid dataset of sporadic orbits.
- The model preserves the biases of the system the data was taken with.

==> REVIEW_COMMENTS.txt <==
> Reviewer 1
> ----------
> 
> Before your paper will by published – a few of my comments should be taken into account: 
> 
> Main remarks: 
> -------------
> 1) As th authors noticed in the Conclusion, the results of the new method of generating artificial meteoroid orbits heavily depend of the choice of the KDE method parameters (the choice of the KDE band matrix. This point can stir the application of this method. Perhaps the chi square (or Kolmogorov-Smirnov) test can help here, making decision in the choice KDE bandwidth matrix. Please see e.g. Knuth D.E. The art of computer programming, Volume 2, Semi-numerical Algorithms, Section 3, Third Edition, 1998, Addison Wesley Longman or, Press W.H et al., > Numerical Recipes in C, 2002 Cambridge University Press, Section 14. 

Answer: As suggested, the peri vs. q 2D histogram differences were recalculated using the Chi squared histogram distance equation given in Pele, O., Werman, M., 2010.  The quadratic-chi histogram distance family, in:  European conference on computer vision, Springer. pp. 749–762. This approach has been specifically designed for use in histograms. The equation used was given at the beginning of section 4. As can be seen from the newly generated graphs and values, the decision about the choice of bandwidth did not change.
We have not considered comparing generated orbital parameters on a one-dimensional basis, as the central point of the paper is that one cannot be certain of the statistics of the synthetic data by solely looking into histograms of individual orbital elements, but must consider their correlations as well.



> 2) The new KDE method should be described in more detail, for example as it is in case of E-method in Jopek, Bronikowska paper. It would be good to know how the uniformly distributed random numbers were generated, how the orbital elements were obtained using the KDE density function.

Answer: A subsection 3.2 was added explaining the method details.




> Minor remarks: 
> --------------
>
> 1) Page 3, row 39 (3/39) the authors wrote „varies in different parts of the sky”. I would suggest “varies in different parts of the orbital phase space”. 

Answer: Corrected



> 2) 4/64 typo, “inverson” → “inversion” 

Answer: Corrected



> 3) page 7 equation 4 - lambda_0 is not defined clearly. Is it the solar longitude, or the Earth longitude at the meteor instant? However, in both cases this is incorrect equation.

Answer: According to Peter Gural (private communication), the data listed under the solar longitude in CAMS data are "geometric mean longitude of the Sun" calculated using a function from Astronomical algorithms by Meeus. This value is calculated from the Julian date of average time of the meteor. Upon further investigation, this values differs from solar longitudes obtained using Steyaert, C. "Calculating the solar longitude 2000.0." WGN, (1991) - the maximum difference is about 0.014 degrees, or 20 minutes if one assumes 1 degrees of solar longitude is equal to one day. The difference has been tracked to the assumption in Meeus of an elliptical Earth orbit with no planetary perturbations, while the Steyaert method uses periodic terms to approximate the perturbations. Regarding equation (4), it is indeed incorrect. Instead of the argument of perihelion, the ecliptic latitude (beta_H > or < 0) should be used, as outlined in Ceplecha (1987) "Geometric, dynamic, orbital and photometric data on meteoroids from photographic fireball networks", equation (48). Nevertheless, one can discuss whether the node indeed is equal to the solar longitude - Ceplecha (1987) assumes so, but it was shown by Clark & Wiegert (2011) "A numerical comparison with the Ceplecha analytical meteoroid orbit determination method" that the assumption breaks down for low inclinations.
As proposed by the other reviewer, it was decided to remove the sentence containing eq 4, as it seems superfluous.



> 4) 15/238 “.. only 4 free orbital parameters ...” - to be more precise, this is true only for vast majority of the observed meteoroids see e.g. P. Jenniskens 2006, 'Meteor showers and their parent bodies' p. 61 or Jopek et al. 2010, Proceedings of the International Meteor Conference, Šachtička, Slovakia, 18-21 September, 2008 Eds.: Kaniansky, S.; Zimnikoval, P. International Meteor Organization, ISBN 2978-2-87355-023-3, pp. 91-97 

Answer: Thank you for pointing this out. The sentence has been changed to: "The number of dimensions is thus d = 5. Note that only 4 free orbital parameters are needed for most Earth-impacting meteoroids - the exception are low-inclination meteoroids whose nodal distances may lie outside the vicinity of Earth’s orbit (Jopek et  al.,  2010). Nevertheless,  as  this  peculiarity  is  naturally  present  in  the  dataset,  it is  organically  included  in  the  KDE  analysis  (together  with  any  other  instrument  or site-specific biases).



> 5) 17/242 “The mean standard deviation ...” – I guess, it was the arithmetic mean, please write explicite. 

Answer: Added



> 6) 17/259 “ ...operationally reproduces the bulk of the apparent correlation between elements” - something is unclear to me – how do a diagonal covariance matrix (indeed the variance matrix only) reproduce the correlations between the orbital elements? For me, the apparent correlation between the orbital elements was achieved by the KDE procedure used for orbit generation. 

Answer: Yes indeed, the meaning of the sentence is that by assuming a kernel with the diagonal matrix, and applying the KDE method with such a kernel, the correlations between the elements were reproduced. The sentence was changed to reflect that: "For the kernel, a 5 dimensional multivariate Gaussian kernel was used and the covariance matrix $\vec{Q}$ was assumed to be diagonal. In reality the real covariance matrix may be much more complicated, but our task is simplified to finding a diagonal covariance matrix >>for which the KDE<< operationally reproduces the bulk of the apparent correlation between elements."



> 7) 18/281 “ Although the Earth orbit intersection (Equation 1) … “ - please see my comments No 4. For vast majority (only) of the meteoroids orbits Equation 1 is almost exact analytical relation among e,q and small omega. 

Answer: The sentence was changed to refer to the J&B work: "Although the Earth orbit intersection condition (Equation \ref{eq:earth_crossing}) was used to estimate the perihelion distance in \cite{jopek2016probability}, it was not utilized as a part of this method - $q$ was directly estimated from the density model."



> 8) 35/467 '...the argument of periapsis ..” - on page 4/70 one can see 'the argument of perihelion'. The ' periapsis' is OK, however if in 466 we have 'the perihelion distance' it would be good to use the terms consonantly throughout the whole paper. 

Answer: Corrected




> Reviewer 2
> ----------
>
> overall comments
> ----------------
>
> This is very good work, the approach is well thought out, the investigation
> is rigorous, and the paper is very clearly written and explained.
>
> The motivation is set out, with an analysis of Jopek and Bronikowska
> method E used as a basis for comparison.
>
> It would be possible to argue that sec 2 is background and not specifically
> related to the analysis of meteor orbit datasets, however I found this
> section clear and helpful, and would be inclined to keep it included.
>
> Sec 3 then applies KDE to meteor data.  It's a nice approach (lines 238-240)
> that the earth impacting condition gets included as a natural consequence of
> this approach without having to explicitly write it into the approach.
>
> Following this there is a logical progression where we see the comparisons
> between higher and lower h, and then an optimal choice using different
> bandwidth values for q and omega.
>
> The conclusion section is clear and useful, and very distinct from the
> abstract, unlike authors who just seem to copy their abstract into their
> conclusion.
>
> It's possible to foresee many future interesting developments of the work,
> both developing the technique itself, and also in its applications.
>
> The paper is pretty much ready to publish as is, but I have listed specific
> points below, mostly very minor.
>
> David Asher
>
> specific points
> ---------------
>
> eq 3
> would be helpful to define the notation, ceiling function (or maybe say
> in terms of smallest integer etc. rather than the term ceiling function)

Answer: Explanation added



> p.5 lines 102-103
> "While ... behaviour."
> does this sentence apply only to fig 1, or to figs 1-5 (end of previous para)

Answer: The sentence does apply to all figures - it was moved at the end of the previous paragraph and changed to:
"While figures in this section show only one Monte Carlo run, multiple runs show the same general behaviour for all figures."




> eq 4
> lambda_sun $\approx$ OMEGA when encounters earth at descending node
> lambda_sun $\approx$ OMEGA - pi when ascending node
> but does omega > or < pi determine whether ascending or descending node?
> to be honest i'd simply delete the sentence containing eq 4, what you're
> saying is obvious from preceding sentence

Answer: There was a mistake in the equation, the argument of perihelion should be replaced with the ecliptic 
latitude. A more detailed explanation in given above, as an answer to the first reviewer. The equation was
ultimately removed, as recommended.



> line 124
> is this "fails to reproduce" or "fails to quantitatively reproduce", we can
> see the left branch in the middle panel can't we?  just not as strong as in
> observed data?

Answer: Good point, "quantitatively" was added.



> sec 1 last para
> (see also lines 209-212)
> so is it the case that the method of J & B 2016 misses all the correlations
> between the 5 orbital elements, other than the earth impact condition?

Answer: We would not go so far as to claim that method E does not reproduce any correlations - as is visible in Figures 3 to 6, the indication of correlation is there, but if one wishes to make claims on the statistical basis of the generated data, one needs to be sure that the statistics are indeed in order, which was not the case for J&B method E. Regarding the extent of correlation reproduction, the figures are given so the reader can assess the quality of the reproduction, and a quantitative comparison is given in table 1.



> eq 7
> is the integration limit 0 or minus infinity

Answer: It is -inf. Corrected.



> line 193
> the width of the bar in the histogram doesn't look like exactly 6-7

Answer: It is not indeed. Corrected to: 6 < x < 6.8



> p.21
> this is interesting and central to the paper, the trade-off between structure
> and statistics.  We have an explanation for why high h doesn't preserve the
> structure.  On the other hand, I'm still not sure I fully understand *why*
> the lower h isn't so good for the D-criterion statistic of average nearest
> neighbour distance, i.e. why low h should make that statistic smaller.  We
> return to this point in last para of sec 4.  By the way, line 457, why do
> these areas have their density overestimated:  if they are "dense in the
> observed data" then doesn't that mean that we *do* want the synthetic model
> to estimate the density as high?

Answer: In this case, the 'instrument' and the value that is being used (i.e. the average NN D_SH) to explore the statistical goodness may not behave linearly with the changing bandwidth. To illustrate: if we draw samples out of the KDE using the method described in subsection 3.2 (section added at the request of the first reviewer), and if we have a presumably ideal covariance matrix with a very low (close to 0) bandwidth, we will inevitably draw samples with an identical average NN D_SH to the original data. The mean minimum D_SH between the observed and the synthetic dataset would be zero, one would practically draw the same dataset as the observed one. In our case, we only have a very rough approximation of the real covariance matrix (if one can even assume there is one global covarience matrix for every orbit). For the precise reason that this approximation is neither perfect nor globally applicable to all orbits, in some areas of the orbital phase space orbits can be generated which do not correlate to each other in the same way as the observed ones did, thus driving the global value of average NN D_SH in a certain direction. Because we see that the average NN D_SH is lower than the one for the observed data, for lower bandwidths, we assume that the culprits must be denser areas of the orbital phase space, where the NN D_SH would naturally be smaller, but was pushed to even smaller values due to the non-perfect bandwidth matrix. Furthermore, as a certain percentage (depending on the bandwidth) of synthetic orbits was generated outside the range of observed parameters, it is certain that some of the points were used more than once as the central point of a kernel.

The effect can also be explained from the point of view of a probability density distribution. Let us imagine that the bandwidth for generating the 1D KDE PDF in Figure 7 was smaller. Individual kernels would then have a higher amplitude, but they would in turn be narrower. The points in the centre, where they are denser, would thus create the KDE with a higher amplitude than the underlying model. If one were to sample such a KDE, more points would be sampled near the centre than at the tails of the distribution, making the synthetic distribution denser.

An explanation was added to the end of section 4.




> line 451
> diagonal or scalar?

Answer: Scalar. Corrected.




> each of the figures has some value in being included but in the captions i'd
> delete the repeated sentence "The left inset shows ..." (if desired, could
> keep it just the 1st time it occurs), wasting space to write out so many
> times

Answer: Superfluous captions removed.



> I realise that your paper is concerned with the question, can this method
> of generating synthetic orbits reproduce key features of the observed data,
> as opposed to the question of explaining features of the observed data;
> but out of interest why do the higher and lower q branches of higher
> density exist in the q-omega plot of observed data.  Maybe because these
> are meteors observed close to perihelion, and earth spends more time close
> to heliocentric distances q_earth and Q_earth (i.e. more time than close to
> 1.000), with omega near 180 preferred rather than omega near 0 because that
> means meteors observed at descending node, radiant north of ecliptic, if
> it's a northern dataset?

Answer: A paragraph explaining the features was added at the end of section 1.



> refs
> jenniskens and nenon refs are same
> kornos et al is meteoroids 2013 proceedings
> rudawska and jenniskens is meteoroids 2013 proceedings

Answer: Corrected. The reference for J&N was inadvertently duplicated, while we wanted to cite 2 different papers.

==> SOURCES.txt <==
ETH lectures: https://stat.ethz.ch/education/semesters/SS_2006/CompStat.html
Wiki: https://en.wikipedia.org/wiki/Multivariate_kernel_density_estimation
ac.uk: http://homepages.inf.ed.ac.uk/rbf/CVonline/LOCAL_COPIES/AV0405/MISHRA/kde.html
Covariance calculation: http://stackoverflow.com/questions/27448352/how-numpy-cov-function-is-implemented
